Intent Preserving Generation of Diverse and Idiomatic (Code-)Artifacts

When automatically generating programming exercise tasks one often also needs to automatically generate programs. At the very least when providing sample solutions is part of automated feedback. But programs can also be used as part of the exercise task description to communicate a task's requirements. Writing good program generators that produce varied yet idiomatic code while being easily adaptable for new tasks is challenging. The challenges are intensified if task generation requires additional artifacts, like a more general behavior specification for testing or additional textual descriptions. Manually writing generators for multiple different but strongly related artifacts gets complicated quickly. We present an approach where instead of writing monolithic generators for multiple connected artifacts one specifies a small set of abstract building blocks and for each such building block defines sets of concrete realizations for various kinds of artifacts. Then the intended structure of the resulting artifacts is specified as a composition of the small abstract building blocks. This abstract description then serves as the common source from which related artifacts can be derived automatically. The approach is generic in the kind of artifacts it can produce and is therefore adaptable to a wide range of contexts.

==> diagrams/idioms/natural/print.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-5, 0.025) {Then print \inputHole{xs}.};
		\node [style=Input Dot] (3) at (-0.975, 0.025) {};
		\node [style=Text node] (5) at (-4, 2.25) {Int};
		\node [style=none] (7) at (-5.5, 1.5) {};
		\node [style=none] (8) at (0.25, 1.5) {};
		\node [style=none] (9) at (-5.5, -1.5) {};
		\node [style=none] (10) at (0.25, -1.5) {};
		\node [style=none] (11) at (-5.5, 3.25) {};
		\node [style=none] (12) at (0.25, 3.25) {};
		\node [style=none] (13) at (0.25, -3.25) {};
		\node [style=none] (14) at (-5.5, -3.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=135, out=-90, looseness=0.75] (5) to (3);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/natural/read.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-5, 0.025) {Read a natural number \outputHole{n} from the console.};
		\node [style=Output] (1) at (2.45, 0.075) {n};
		\node [style=Text node] (6) at (-4, -2.5) {Int};
		\node [style=none] (7) at (-5.5, 1.5) {};
		\node [style=none] (8) at (10, 1.5) {};
		\node [style=none] (9) at (-5.5, -1.5) {};
		\node [style=none] (10) at (10, -1.5) {};
		\node [style=none] (11) at (-5.5, 3.25) {};
		\node [style=none] (12) at (10, 3.25) {};
		\node [style=none] (13) at (10, -3.25) {};
		\node [style=none] (14) at (-5.5, -3.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=30, out=-90, looseness=0.50] (1) to (6);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/natural/readN.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-5, 0.025) {Next read in \inputHole{n} more integers.};
		\node [style=Silent Output] (1) at (5.45, 0.025) {that list};
		\node [style=Input Dot] (3) at (-0.55, 0.025) {};
		\node [style=Text node] (5) at (-4, 2.25) {Int};
		\node [style=Text node] (6) at (-4, -2.5) {[Int]};
		\node [style=none] (7) at (-5.5, 1.5) {};
		\node [style=none] (8) at (9.25, 1.5) {};
		\node [style=none] (9) at (-5.5, -1.5) {};
		\node [style=none] (10) at (9.25, -1.5) {};
		\node [style=none] (11) at (-5.5, 3.25) {};
		\node [style=none] (12) at (9.25, 3.25) {};
		\node [style=none] (13) at (9.25, -3.25) {};
		\node [style=none] (14) at (-5.5, -3.25) {};
		\node [style=none] (15) at (4.75, 1.5) {};
		\node [style=none] (16) at (4.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=120, out=-90, looseness=0.50] (5) to (3);
		\draw [style=Edge, in=30, out=-90, looseness=0.25] (1) to (6);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw [style=Dashed Edge] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/natural/sum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Silent Output] (1) at (-3.55, 0.025) {the sum of \inputHole{xs}};
		\node [style=Input Dot] (3) at (0.525, 0.025) {};
		\node [style=Text node] (5) at (-4, 2.25) {[Int]};
		\node [style=Text node] (6) at (-4, -2.5) {Int};
		\node [style=none] (7) at (-5.5, 1.5) {};
		\node [style=none] (8) at (1.75, 1.5) {};
		\node [style=none] (9) at (-5.5, -1.5) {};
		\node [style=none] (10) at (1.75, -1.5) {};
		\node [style=none] (11) at (-5.5, 3.25) {};
		\node [style=none] (12) at (1.75, 3.25) {};
		\node [style=none] (13) at (1.75, -3.25) {};
		\node [style=none] (14) at (-5.5, -3.25) {};
		\node [style=none] (15) at (-4.25, 1.5) {};
		\node [style=none] (16) at (-4.25, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=120, out=-90, looseness=0.75] (5) to (3);
		\draw [style=Edge, in=60, out=-90, looseness=0.75] (1) to (6);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw [style=Dashed Edge] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/programs/brace.tikz <==
\begin{tikzpicture}[decoration={brace,amplitude=8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 4) {};
		\node [style=none] (1) at (0, -3.75) {};
		\node [style=Text node] (2) at (0.75, 0) {$M_\mathit{Code} = \mathit{String}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=brace-line] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/specifications/print.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-5.25, 0.075) {$\writeOutput{\inputHole{x_C}}$};
		\node [style=Input Dot] (3) at (-3.85, 0.075) {};
		\node [style=Text node] (5) at (-4.25, 2.25) {Int};
		\node [style=none] (7) at (-6, 1.5) {};
		\node [style=none] (8) at (-1.25, 1.5) {};
		\node [style=none] (9) at (-6, -1.5) {};
		\node [style=none] (10) at (-1.25, -1.5) {};
		\node [style=none] (11) at (-6, 3.25) {};
		\node [style=none] (12) at (-1.25, 3.25) {};
		\node [style=none] (13) at (-1.25, -3.25) {};
		\node [style=none] (14) at (-6, -3.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=90, out=-90, looseness=0.75] (5) to (3);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/specifications/read.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-5.25, 0.075) {$\readInput{n}{\nat}$};
		\node [style=Silent Output] (1) at (-1.25, 0.075) {$n_C$};
		\node [style=Text node] (6) at (-4.25, -2.5) {Int};
		\node [style=none] (7) at (-6, 1.5) {};
		\node [style=none] (8) at (1, 1.5) {};
		\node [style=none] (9) at (-6, -1.5) {};
		\node [style=none] (10) at (1, -1.5) {};
		\node [style=none] (11) at (-6, 3.25) {};
		\node [style=none] (12) at (1, 3.25) {};
		\node [style=none] (13) at (1, -3.25) {};
		\node [style=none] (14) at (-6, -3.25) {};
		\node [style=none] (15) at (-2.25, 1.5) {};
		\node [style=none] (16) at (-2.25, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=45, out=-90, looseness=0.75] (1) to (6);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw [style=Dashed Edge] (15.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/specifications/readN.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Text node] (0) at (-4.75, 0.075) {$(\branch{\mathit{len}(\outputHole{x_A}) = \inputHole{n_C}}{\loopExit}{\readInput{x}{\integer}})^\loopArr$};
		\node [style=Output] (1) at (-2.825, 0.075) {$x_A$};
		\node [style=Input Dot] (3) at (-0.1, 0.075) {};
		\node [style=Text node] (5) at (-4.25, 2.25) {Int};
		\node [style=Text node] (6) at (-4.25, -2.5) {[Int]};
		\node [style=none] (7) at (-6, 1.5) {};
		\node [style=none] (8) at (8.75, 1.5) {};
		\node [style=none] (9) at (-6, -1.5) {};
		\node [style=none] (10) at (8.75, -1.5) {};
		\node [style=none] (11) at (-6, 3.25) {};
		\node [style=none] (12) at (8.75, 3.25) {};
		\node [style=none] (13) at (8.75, -3.25) {};
		\node [style=none] (14) at (-6, -3.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=90, out=-90, looseness=0.75] (5) to (3);
		\draw [style=Edge, in=90, out=-90, looseness=1.50] (1) to (6);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> diagrams/idioms/specifications/sum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Silent Output] (0) at (-4, 0.075) {$\mathit{sum}(\inputHole{x_A})$};
		\node [style=Input Dot] (3) at (-1.775, 0.075) {};
		\node [style=Text node] (5) at (-4.25, 2.25) {[Int]};
		\node [style=Text node] (6) at (-4.25, -2.5) {Int};
		\node [style=none] (7) at (-6, 1.5) {};
		\node [style=none] (8) at (0.25, 1.5) {};
		\node [style=none] (9) at (-6, -1.5) {};
		\node [style=none] (10) at (0.25, -1.5) {};
		\node [style=none] (11) at (-6, 3.25) {};
		\node [style=none] (12) at (0.25, 3.25) {};
		\node [style=none] (13) at (0.25, -3.25) {};
		\node [style=none] (14) at (-6, -3.25) {};
		\node [style=none] (15) at (-4.5, 1.5) {};
		\node [style=none] (16) at (-4.5, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Edge, in=120, out=-90, looseness=0.75] (5) to (3);
		\draw (9.center) to (10.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw [style=Dashed Edge, in=90, out=-90] (15.center) to (16.center);
		\draw [style=Edge, in=60, out=-90, looseness=0.75] (0) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

